The distribution of dust in edge-on galaxies: I. The global structure

In this first paper in a series we present a study of the global dust emission distribution in nearby edge-on spiral galaxies. Our sample consists of 16 angularly large and 13 less spatially resolved galaxies selected from the DustPedia sample. To explore the dust emission distribution, we exploit the Herschel photometry in the range 100-500 $\mu$m. We employ S\'ersic and three-dimensional disc models to fit the observed two-dimensional profiles of the galaxies. Both approaches give similar results. Our analysis unequivocally states the case for the presence of extraplanar dust in between 6 to 10 large galaxies. The results reveal that both the disc scale length and height increase as a function of wavelength between 100 and 500 $\mu$m. The dust disc scale height positively correlates with the dust disc scale length, similar to what is observed for the stellar discs. We also find correlations between the scale lengths and scale heights in the near- and far-infrared which suggest that the stellar discs and their dust counterparts are tightly connected. Furthermore, the intrinsic flattening of the dust disc is inversely proportional to the maximum rotation velocity and the dust mass of the galaxy: more massive spiral galaxies host, on average, relatively thinner dust discs. Also, there is a tendency for the dust-to-stellar scale height ratio to decrease with the dust mass and rotation velocity. We conclude that low-mass spiral galaxies host a diffuse, puffed-up dust disc with a thickness similar to that of the stellar disc.

==> ONLINE_SUPPL_MATERIAL/TableA1.txt <==
#Description of the columns (see Table A1 in the paper!):
#Galaxy: Name of the galaxy
#Band: Waveband from [3.4,100,160,250,350,500]
#n: Sersic index
#r_e: Effective radius of the Sersic model in kpc
#q_0^{sersic}: Intrinsic flattening of the Sersic model
#h_{in}: Inner scale length of the 3D (broken) exponential disc in kpc
#h_{out}: Outer scale length of the 3D broken exponential disc in kpc
#Rb: Break radius of the 3D broken exponential disc in kpc
#h_z: Disc scale height in kpc
#q_0^{disc}: Intrinsic flattening of the 3D (broken) exponential disc   
Galaxy Band n r_e q_0^{sersic} h_{in} h_{out} Rb h_z q_0^{disc}
ESO209-009 3.4 1.38 3.66 0.13±0.02 1.89±0.07 --- --- 0.22±0.02 ---
ESO209-009 100 1.00 3.45±0.01 0.11±0.02 2.00±0.05 --- --- 0.27±0.07 0.12±0.03
ESO209-009 160 1.00 3.63±0.02 0.12±0.01 2.21±0.03 --- --- 0.31±0.08 0.12±0.03
ESO209-009 250 1.00±0.08 4.12±0.02 0.13±0.01 2.42±0.02 --- --- 0.34±0.05 0.12±0.02
ESO209-009 350 1.00 4.67±0.03 0.13±0.01 --- --- --- --- ---
ESO209-009 500 1.00 5.23±0.05 0.15*±0.01 --- --- --- --- ---
ESO373-008 3.4 1.43 3.94 0.15±0.02 1.91±0.08 --- --- 0.23±0.02 ---
ESO373-008 100 1.65 1.84±0.04 0.13±0.01 inf 0.72±0.03 4.51 0.26±0.04 0.14±0.02
ESO373-008 160 1.65 2.16±0.02 0.13±0.01 inf 0.84±0.01 4.51 0.26±0.03 0.14±0.01
ESO373-008 250 1.65±0.31 2.35±0.01 0.13*±0.01 inf 0.94±0.01 4.51 0.26*±0.03 0.13*±0.01
ESO373-008 350 1.65 2.45±0.01 0.16*±0.01 --- --- --- --- ---
ESO373-008 500 1.65 2.40±0.01 0.20*±0.01 --- --- --- --- ---
IC2531 3.4 1.78 10.90 0.10±0.01 7.32±0.39 --- --- 0.50±0.04 ---
IC2531 100 0.48 10.05±0.10 0.06±0.01 inf 4.31±0.04 10.66 0.48±0.01 0.08±0.01
IC2531 160 0.48 11.15±0.06 0.06*±0.01 inf 5.33±0.02 10.66 0.48*±0.01 0.07*±0.01
IC2531 250 0.48±0.04 12.55±0.05 0.04*±0.01 inf 6.57±0.32 10.66 0.37*±0.06 0.04*±0.01
IC2531 350 0.48 13.91±0.07 0.05*±0.01 --- --- --- --- ---
IC2531 500 0.48 15.15±0.11 0.08*±0.01 --- --- --- --- ---
NGC0891 3.4 0.94 6.12 0.09±0.01 3.84±0.25 --- --- 0.25±0.01 ---
NGC0891 100 0.45 5.71±0.01 0.05±0.01 inf 0.60±0.01 10.76 0.21±0.01 0.10±0.01
NGC0891 160 0.45 6.04±0.01 0.05±0.01 inf 0.90±0.01 10.76 0.24±0.01 0.10±0.01
NGC0891 250 0.45±0.02 6.37±0.01 0.06±0.01 inf 1.20±0.01 10.76 0.27±0.01 0.10±0.01
NGC0891 350 0.45 6.75±0.01 0.06*±0.01 inf 1.32±0.01 10.76 0.29*±0.01 0.09*±0.01
NGC0891 500 0.45 7.02±0.01 0.07*±0.01 inf 1.49±0.01 10.76 0.33*±0.01 0.08*±0.01
NGC3628 3.4 1.97 6.36 0.20±0.02 3.94±0.16 --- --- 0.46±0.01 ---
NGC3628 100 1.50 3.95±0.01 0.10±0.01 2.69±0.16 --- --- 0.24±0.03 0.07±0.01
NGC3628 160 1.50 5.51±0.01 0.08±0.01 3.67±0.11 --- --- 0.33±0.02 0.07±0.01
NGC3628 250 1.50±0.23 6.90±0.01 0.08±0.01 4.16±0.08 --- --- 0.44±0.02 0.08±0.01
NGC3628 350 1.50 7.85±0.01 0.08±0.01 4.56±0.05 --- --- 0.46±0.02 0.08±0.01
NGC3628 500 1.50 8.82±0.01 0.09±0.01 5.06±0.05 --- --- 0.59±0.01 0.09±0.01
NGC4013 3.4 1.24 4.20 0.13±0.01 2.61±0.14 --- --- 0.31±0.03 ---
NGC4013 100 0.34 4.71±0.01 0.06*±0.01 inf 1.35±0.01 6.42 0.22*±0.01 0.10*±0.01
NGC4013 160 0.34 4.90±0.01 0.07*±0.01 inf 1.62±0.01 6.42 0.28*±0.01 0.11*±0.01
NGC4013 250 0.34±0.11 5.17±0.01 0.08*±0.01 inf 1.81±0.01 6.42 0.30*±0.01 0.10*±0.01
NGC4013 350 0.34 5.37±0.01 0.10*±0.01 --- --- --- --- ---
NGC4013 500 0.34 5.54±0.01 0.12*±0.01 --- --- --- --- ---
NGC4183 3.4 1.73 4.05 0.16±0.02 2.80±0.15 --- --- 0.27±0.03 ---
NGC4183 100 0.75 3.74±0.10 0.14±0.01 2.45±0.03 --- --- 0.34±0.01 0.12±0.01
NGC4183 160 0.75 4.30±0.08 0.12±0.01 2.71±0.02 --- --- 0.32±0.01 0.10±0.01
NGC4183 250 0.75±0.51 4.69±0.06 0.08*±0.01 3.24±0.01 --- --- 0.18*±0.01 0.05*±0.01
NGC4183 350 0.75 5.15±0.07 0.08*±0.01 --- --- --- --- ---
NGC4183 500 0.75 5.65±0.11 0.01*±0.02 --- --- --- --- ---
NGC4217 3.4 1.43 5.55 0.14±0.02 3.01±0.17 --- --- 0.36±0.04 ---
NGC4217 100 0.58 4.10±0.01 0.07±0.01 3.50±0.01 0.93±0.01 8.09 0.21±0.01 0.12±0.01
NGC4217 160 0.58 4.37±0.01 0.08*±0.01 3.80±0.01 1.30±0.01 8.09 0.27*±0.01 0.13*±0.01
NGC4217 250 0.58±0.02 4.64±0.01 0.05*±0.01 4.09±0.01 1.63±0.01 8.09 0.17*±0.01 0.07*±0.01
NGC4217 350 0.58 4.87±0.01 0.07*±0.01 --- --- --- --- ---
NGC4217 500 0.58 4.98±0.01 0.04*±0.01 --- --- --- --- ---
NGC4244 3.4 1.00 3.27 0.14±0.02 1.79±0.11 --- --- 0.21±0.02 ---
NGC4244 100 0.91 3.78±0.03 0.08±0.02 2.44±0.06 --- --- 0.21±0.08 0.07±0.03
NGC4244 160 0.91 3.65±0.01 0.08±0.01 2.24±0.05 --- --- 0.22±0.06 0.07±0.02
NGC4244 250 0.91±0.12 4.05±0.01 0.08±0.01 2.45±0.08 --- --- 0.24±0.09 0.07±0.03
NGC4244 350 0.91 4.42±0.01 0.09±0.01 2.64±0.06 --- --- 0.29±0.09 0.08±0.02
NGC4244 500 0.91 4.74±0.01 0.09±0.01 2.81±0.08 --- --- 0.31±0.11 0.07±0.02
NGC4302 3.4 1.29 3.89 0.10±0.01 2.31±0.21 --- --- 0.22±0.02 ---
NGC4302 100 0.70 3.15±0.04 0.05*±0.01 2.49±0.02 1.16±0.03 7.08 0.10*±0.01 0.06*±0.01
NGC4302 160 0.70 3.57±0.02 0.06*±0.01 3.06±0.02 1.37±0.01 7.08 0.17*±0.01 0.09*±0.01
NGC4302 250 0.70±0.04 4.00±0.01 0.07*±0.01 3.85±0.04 1.71±0.01 7.08 0.20*±0.01 0.08*±0.01
NGC4302 350 0.70 4.24±0.01 0.07*±0.01 --- --- --- --- ---
NGC4302 500 0.70 4.30±0.01 0.03*±0.01 --- --- --- --- ---
NGC4437 3.4 0.80 5.33 0.09±0.03 3.07±0.21 --- --- 0.27±0.01 ---
NGC4437 100 0.20 4.85±0.01 0.06±0.01 4.68±0.49 0.62±0.09 8.79 0.24±0.03 0.11±0.01
NGC4437 160 0.20 5.20±0.01 0.06±0.04 4.78±0.42 0.88±0.06 8.79 0.22±0.11 0.10±0.04
NGC4437 250 0.20±0.04 5.66±0.01 0.06±0.04 6.77±0.79 0.86±0.08 8.79 0.25±0.12 0.09±0.04
NGC4437 350 0.30 5.36±0.01 0.07±0.04 9.26±1.39 1.07±0.12 8.79 0.27±0.13 0.08±0.03
NGC4437 500 0.20 5.76±0.01 0.09±0.01 21.92±5.26 1.09±0.07 8.79 0.37±0.07 0.08±0.01
NGC4631 3.4 1.84 3.29 0.20±0.03 3.45±0.25 --- --- 0.57±0.01 ---
NGC4631 100 0.30 7.27±0.01 0.09±0.02 inf 1.24±0.18 9.62 0.50±0.07 0.16±0.02
NGC4631 160 0.30 7.72±0.01 0.08±0.03 inf 1.45±0.09 9.62 0.48±0.11 0.14±0.03
NGC4631 250 0.30±0.08 7.94±0.01 0.08±0.02 inf 1.73±0.11 9.62 0.49±0.08 0.12±0.02
NGC4631 350 0.30 8.22±0.01 0.08±0.01 inf 1.98±0.11 9.62 0.48±0.07 0.10±0.01
NGC4631 500 0.30 8.49±0.01 0.09±0.01 inf 2.17±0.09 9.62 0.53±0.05 0.09±0.01
NGC5023 3.4 0.92 2.15 0.13±0.02 1.24±0.07 --- --- 0.13±0.01 ---
NGC5023 100 0.35 2.00±0.09 0.10±0.01 inf 0.67±0.04 2.20 0.15±0.02 0.11±0.01
NGC5023 160 0.35 2.05±0.06 0.10±0.01 inf 0.61±0.02 2.20 0.14±0.02 0.10±0.01
NGC5023 250 0.35±0.16 2.19±0.04 0.08*±0.01 inf 0.82±0.03 2.20 0.11*±0.01 0.08*±0.01
NGC5023 350 0.35 2.37±0.04 0.08*±0.01 --- --- --- --- ---
NGC5023 500 0.35 2.42±0.05 0.07*±0.01 --- --- --- --- ---
NGC5529 3.4 1.22 9.95 0.10±0.01 6.10±0.28 --- --- 0.51±0.03 ---
NGC5529 100 0.35 10.52±0.10 0.01*±0.10 inf 3.37±0.03 13.26 0.29*±0.02 0.06*±0.01
NGC5529 160 0.35 11.58±0.08 0.03*±0.01 inf 4.28±0.03 13.26 0.27*±0.05 0.05*±0.01
NGC5529 250 0.35±0.03 12.62±0.03 0.05*±0.01 inf 5.32±0.01 13.26 0.47*±0.01 0.06*±0.01
NGC5529 350 0.35 13.77±0.04 0.06*±0.01 --- --- --- --- ---
NGC5529 500 0.35 14.98±0.10 0.12*±0.01 --- --- --- --- ---
NGC5746 3.4 1.90 7.76 0.20±0.02 4.55±0.26 --- --- 0.76±0.01 ---
NGC5746 100 0.32 11.66±0.40 0.07±0.01 7.54±0.11 --- --- 0.46±0.03 0.05±0.01
NGC5746 160 0.32 12.73±0.18 0.07±0.01 8.10±0.05 --- --- 0.53±0.02 0.05±0.01
NGC5746 250 0.32±0.06 13.98±0.04 0.05±0.01 8.58±0.01 --- --- 0.41±0.02 0.04±0.01
NGC5746 350 0.32 14.66±0.05 0.05*±0.01 --- --- --- --- ---
NGC5746 500 0.32 15.65±0.07 0.05*±0.01 --- --- --- --- ---
NGC5907 3.4 1.15 8.11 0.07±0.01 4.93±0.18 --- --- 0.36±0.04 ---
NGC5907 100 0.75 7.44±0.01 0.05±0.01 5.16±0.02 3.80±0.07 11.27 0.26±0.03 0.05±0.01
NGC5907 160 0.75 7.78±0.01 0.05±0.01 5.89±0.03 3.68±0.03 11.27 0.29±0.03 0.06±0.01
NGC5907 250 0.75±0.08 8.54±0.01 0.04*±0.01 6.80±0.02 4.29±0.02 11.27 0.22*±0.05 0.04*±0.01
NGC5907 350 0.75 9.53±0.01 0.04*±0.01 --- --- --- --- ---
NGC5907 500 0.75 10.68±0.01 0.01*±0.03 --- --- --- --- ---
IC0610 3.4 0.92 3.03 0.10±0.01 2.56±0.16 --- --- 0.25±0.04 ---
IC0610 100 1.81±0.05 2.46±0.19 0.17*±0.01 1.18±0.01 --- --- 0.27*±0.01 0.21*±0.01
IC2233 3.4 1.24 4.09 0.11±0.01 1.40±0.09 --- --- 0.13±0.01 ---
IC2233 100 0.89±0.06 4.40±0.65 0.10±0.01 2.31±0.06 --- --- 0.28±0.04 0.10±0.01
NGC3454 3.4 0.50 2.87 0.11±0.03 1.41±0.09 --- --- 0.21±0.03 ---
NGC3454 100 0.14±0.01 2.60±0.07 0.08*±0.03 inf 0.39±0.06 3.68 0.15*±0.05 0.15*±0.04
NGC3501 3.4 1.07 3.93 0.10±0.02 2.46±0.16 --- --- 0.23±0.02 ---
NGC3501 100 0.61±0.01 3.45±0.11 0.10±0.01 2.23±0.02 --- --- 0.24±0.06 0.10±0.02
NGC3592 3.4 1.06 2.47 0.17±0.02 2.70±0.23 --- --- 0.24±0.02 ---
NGC3592 100 0.85±0.06 2.01±0.23 0.17±0.01 1.37±0.03 --- --- 0.24±0.03 0.15±0.01
NGC4222 3.4 1.05 3.79 0.11±0.01 1.21±0.07 --- --- 0.11±0.01 ---
NGC4222 100 0.62±0.03 2.76±0.18 0.18±0.01 inf 1.41±0.04 2.11 0.38±0.01 0.20±0.01
NGC4330 3.4 1.60 4.89 0.03±0.09 1.40±0.07 --- --- 0.18±0.02 ---
NGC4330 100 1.11±0.06 3.93±0.51 0.12±0.02 1.66±0.03 --- --- 0.26±0.04 0.13±0.02
NGC4607 3.4 1.07 2.62 0.14±0.01 3.21±0.18 --- --- 0.31±0.04 ---
NGC4607 100 0.98±0.01 1.79±0.05 0.17*±0.01 1.04±0.02 --- --- 0.22*±0.01 0.19*±0.01
UGC07321 3.4 1.40 6.47 0.08±0.01 3.31±0.26 --- --- 0.25±0.03 ---
UGC07321 100 0.51±0.04 3.52±0.34 0.15±0.01 inf 1.70±0.06 3.22 0.32±0.01 0.13±0.01
UGC07387 3.4 1.03 4.38 0.09±0.02 2.57±0.13 --- --- 0.21±0.02 ---
UGC07387 100 0.92±0.11 4.56±1.11 0.21±0.02 2.37±0.09 --- --- 0.64±0.05 0.24±0.01
UGC07522 3.4 0.57 5.93 0.10±0.01 3.48±0.15 --- --- 0.27±0.04 ---
UGC07522 100 0.61±0.02 5.45±0.14 0.11±0.01 10.50±0.85 1.89±0.07 7.95 0.51±0.03 0.15±0.01
UGC07982 3.4 1.26 3.65 0.12±0.02 1.99±0.10 --- --- 0.23±0.02 ---
UGC07982 100 0.43±0.05 3.88±0.40 0.09*±0.02 6.13±0.01 0.03±0.01 6.15 0.16*±0.01 0.10*±0.01
UGC09242 3.4 0.87 8.05 0.08±0.01 3.83±0.40 --- --- 0.14±0.02 ---
UGC09242 100 0.14±0.03 6.89±0.39 0.08*±0.01 inf 1.54±0.24 9.02 0.21*±0.01 0.05*±0.01
